Flavor Physics in the Quark Sector

One of the major challenges of particle physics has been to gain an in-depth understanding of the role of quark flavor and measurements and theoretical interpretations of their results have advanced tremendously: apart from masses and quantum numbers of flavor particles, there now exist detailed measurements of the characteristics of their interactions allowing stringent tests of Standard Model predictions. Among the most interesting phenomena of flavor physics is the violation of the CP symmetry that has been subtle and difficult to explore. Till early 1990s observations of CP violation were confined to neutral $K$ mesons, but since then a large number of CP-violating processes have been studied in detail in neutral $B$ mesons. In parallel, measurements of the couplings of the heavy quarks and the dynamics for their decays in large samples of $K, D$, and $B$ mesons have been greatly improved in accuracy and the results are being used as probes in the search for deviations from the Standard Model. In the near future, there will be a transition from the current to a new generation of experiments, thus a review of the status of quark flavor physics is timely. This report summarizes the results of the current generation of experiments that is about to be completed and it confronts these results with the theoretical understanding of the field.

==> summary.txt <==
Title: Flavor Physics in the Quark Sector
Abstract:
In the past decade, one of the major challenges of particle physics has been to gain an in-depth understanding of the role of quark flavor. In this time 
frame, measurements and the theoretical interpretation of their results have advanced tremendously.
 A much broader understanding of flavor particles has been achieved, apart from their masses and quantum numbers, there now exist detailed measurements of 
the characteristics of their interactions allowing stringent tests of Standard Model predictions.
 Among the most interesting phenomena of flavor physics is the violation of the CP symmetry that has been subtle and difficult to explore.  In the past,
 observations of CP violation were confined to neutral $K$ mesons, but since the early 1990s, a large number of CP-violating processes have been studied in
detail in neutral $B$ mesons. In parallel, measurements of the couplings of the heavy quarks and the dynamics for their decays in large samples of $K, D$, 
and $B$ mesons have been greatly improved in accuracy and the results are being used as probes in the search for deviations from the Standard Model.

In the near future, there will be a transition from the current to a new generation of experiments, thus a review of the status of quark flavor physics is
timely. This report is the result of the work of the physicists attending the $5^{th}$ CKM workshop, hosted by the University of Rome "La Sapienza",
September 9-13, 2008.  It summarizes the results of the current generation of experiments that is about to be completed and it confronts these results with 
the theoretical understanding of the field which has greatly improved in the past decade.
Comments: Report of the CKM workshop, Rome 9-13th Sep. 2008, 340 pages, 106 postcript figures, submitted to Phys. Repts.
Report-no:  BNL-90299-2009-BC, CERN-PH-TH-2009-112, FERMILAB-PUB-09-323-T, LAL 09-111, MPP-2009-88, MZ-TH/09-22, MKPH-T-09-14, SLAC-R-926, TUM-HEP-728/09, 
WSU-HEP-0902

Authors: R. Faccini, G. Cavoto, M. Ciuchini, S. Giagu, G. Isidori, V. G. L\"uth, M. Rescigno, A. Stocchi (Eds.), et al

 M.  Antonelli, D. M. Asner,D.  Bauer,T.  Becher,M.  Beneke,A. J. Bevan,M.  Blanke,C.  Bloise,M.  Bona,A.  Bondar,C.  Bozzi,J.  Brod,N.  
 Cabibbo,A.  Carbone,G.  Cavoto,V.  Cirigliano,M.  Ciuchini,J. P. Coleman,D. P. Cronin-Hennessy,J. P. Dalseno,C. H. Davies,F.  Di 
 Lodovico,J.  Dingfelder,Z.  Dolezal,S.  Donati,W.  Dungel,U.  Egede,R.  Faccini,T.  Feldmann,F.  Ferroni,J. M.  Flynn,E.  Franco,M.  
 Fujikawa,I. K. Furic,P.  Gambino,E.  Gardi,T. J. Gershon,S.  Giagu,E.  Golowich,T.  Goto,C.  Greub,C.  Grojean,D.  Guadagnoli,U. A. 
 Haisch,R. F. Harr,A. H. Hoang,G.  Isidori,D. E. Jaffe,A.  J\"uttner,S. J\"ager,A.  Khodjamirian,P.  Koppenburg,R. V. Kowalewski,P.  
 Krokovny,A. S. Kronfeld,J.  Laiho,G.  Lanfranchi,T. E. Latham,J.  Libby,A.  Limosani,D.  Lopes Pegna,C.  D. Lu,V.  Lubicz,E.  Lunghi,V. 
 G. L\"uth,K.  Maltman,W. J. Marciano,E. C. Martin,G.  Martinelli,F.  Martinez-Vidal,A.  Masiero,V.  Mateu,F.  Mescia,G.  Mohanty,M.  
 Moulson,M.  Neubert,H.  Neufeld,S.  Nishida,N.  Offen,M.  Palutan,P.  Paradisi,Z.  Parsa,E.  Passemar,M.  Patel,B. D. Pecjak,A. A. 
 Petrov,A.  Pich,M.  Pierini,B.  Plaster,A. Powell,S.  Prell,J. Rademaker,M. Rescigno,S.  Ricciardi,P.  Robbe,E.  Rodrigues,M.  
 Rotondo,R.  Sacco,C. J. Schilling,O.  Schneider,E. E. Scholz,B. A. Schumm,C.  Schwanda,A. J. Schwartz,B.  Sciascia,J.  Serrano,J.  
 Shigemitsu,I. J. Shipsey,A.  Sibidanov,L.  Silvestrini,F.  Simonetto,S.  Simula,C.  Smith,A.  Soni,L.  Sonnenschein,V.  Sordini,M.  
 Sozzi,T.  Spadaro,P.  Spradlin,A.  Stocchi,N.  Tantalo,C.  Tarantino,A. V. Telnov,D.  Tonelli,I. S. Towner,K.  Trabelsi,P.  Urquijo,R. 
 S. Van de Water,R. J. Van Kooten,J.  Virto,G.  Volpi,R.  Wanke,S.  Westhoff,G.  Wilkinson,M.  Wingate,Y.  Xie,J.  Zupan
 

